The localization of galaxy groups in close proximity to galaxy clusters using cosmic web nodes

We investigate the efficacy of using the cosmic web nodes identified by the DisPerSE topological filament finder to systematically identify galaxy groups in the infall regions around massive clusters. The large random motions and infall velocities of galaxies in the regions around clusters complicate the detection and characterisation of substructures through normal group-finding algorithms. Yet understanding the co-location of galaxies within filaments and/or groups is a key part of understanding the role of environment on galaxy evolution, particularly in light of next-generation wide-field spectroscopic surveys. Here we use simulated massive clusters from TheThreeHundred collaboration and compare the derived group catalogues, (haloes with $\sigma_{v} > 300 h^{-1}$ km/s) with the critical points from DisPerSE, ran on haloes with more than 100 particles. We find that in 3D, 56\% of DisPerSE nodes are correctly identified as groups (purity) while 68\% of groups are identified as nodes (completeness). The fraction of matches increases with group mass and with distance from the host cluster centre. This rises to a completeness of 100\% for the most massive galaxy groups ($M>10^{14}$ M$_{\odot}$) in 3D, or 63\% when considering the projected 2D galaxy distribution. When a perfect match occurs between a cosmic web node and a galaxy group, the DisPerSE node density ($\delta$) serves as an estimate of the group's mass, albeit with significant scatter. We conclude that the use of a cosmic filament finder shows promise as a useful and straightforward observational tool for disentangling substructure within the infall regions of massive clusters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
